LBT IR observations of candidate super-Eddington quasars

Quasars accreting at very high rates are believed to be prime movers of galactic evolution because of their high radiative and mechanical output. The study presented in this paper investigates a sample of six highly accreting quasars at redshifts \( z = 2-3 \) using near-infrared observations from the LUCI spectrograph at the Large Binocular Telescope (LBT). The aim is obtain a precise measure of the quasar systemic redshift and accretion parameters (black hole mass and Eddington ratio) primarily from the \hb\ line, \ and on second stance from other intermediate and low ionization lines. Outflow dynamical parameters (mass rate of outflowing gas, its kinetic power and momentum rate) were estimated from the \civ\ emission line that is perhaps the most easily accessible tracer of high-ionization winds from the accretion disk, obtained from the Sloan Digital Sky Survey. In addition, the joint analysis of the rest-frame optical and UV spectra allowed us to estimate the chemical composition of the broad line emitting gas. The high metal content of the outflowing gas ($Z \gtrsim 10 Z_\odot$) and the high values of thrust and kinetic power may induce a chemical feedback effect in the quasar host, in addition to mechanical feedback.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
